Beyond Memorization: Distinguishing Between Pattern-Based and Epistemic Reasoning in LLMs Using Epistemic Puzzles

Epistemic reasoning requires agents to infer the state of the world from partial observations and information about other agents' knowledge. Prior work evaluating LLMs on epistemic puzzles often frames failures as memorization rather than reasoning. We argue that this dichotomy is too coarse for newer models: memorization is a limiting case of pattern-based reasoning, where a model matches a task to a familiar template and applies the corresponding solution. We introduce a two-dimensional benchmark over Dynamic Epistemic Logic (DEL) puzzles, separating narrative familiarity from inference complexity, which allows us to distinguish pattern-based from epistemic reasoning. We find that models are substantially more robust to surface form changes than prior work suggested, yet consistently struggle in asymmetric settings where familiar patterns no longer apply and success requires tracking fragmented epistemic states. Code, datasets, and evaluation results are available at https://github.com/adigabay84/del-puzzles-benchmark.

==> anthology.bib.txt <==
% Please download the latest anthology.bib from the following URL:
%
%     http://aclanthology.org/anthology.bib
%
% From the command line, this can be done with curl or wget. 
%
% If you are using Overleaf, go to "New File -> From External URL".
% You will then be able to use it directly, and to periodically update it by clicking Overleaf's convenient "refresh" button.


==> model_significance_pvalues.csv <==
,Qwen 3-235b-a22b-thinking,Gemini 2.5-pro,ChatGPT gpt-5-nano,ChatGPT gpt-5,Claude opus-4.6
Qwen 3-235b-a22b-thinking,,2.5051785925711556e-05,0.0,0.0,0.0
Gemini 2.5-pro,2.5051785925711556e-05,,0.0,9.99321869699088e-09,0.0
ChatGPT gpt-5-nano,0.0,0.0,,2.546185484675334e-12,0.0
ChatGPT gpt-5,0.0,9.99321869699088e-09,2.546185484675334e-12,,0.0
Claude opus-4.6,0.0,0.0,0.0,0.0,

